MLography: An Automated Quantitative Metallography Model for Impurities Anomaly Detection using Novel Data Mining and Deep Learning Approach

The micro-structure of most of the engineering alloys contains some inclusions and precipitates, which may affect their properties, therefore it is crucial to characterize them. In this work we focus on the development of a state-of-the-art artificial intelligence model for Anomaly Detection named MLography to automatically quantify the degree of anomaly of impurities in alloys. For this purpose, we introduce several anomaly detection measures: Spatial, Shape and Area anomaly, that successfully detect the most anomalous objects based on their objective, given that the impurities were already labeled. The first two measures quantify the degree of anomaly of each object by how each object is distant and big compared to its neighborhood, and by the abnormally of its own shape respectively. The last measure, combines the former two and highlights the most anomalous regions among all input images, for later (physical) examination. The performance of the model is presented and analyzed based on few representative cases. We stress that although the models presented here were developed for metallography analysis, most of them can be generalized to a wider set of problems in which anomaly detection of geometrical objects is desired. All models as well as the data-set that was created for this work, are publicly available at: https://github.com/matanr/MLography.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> shape_blank_label/summary.txt <==
Model: "model"
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
input_1 (InputLayer)         [(None, 100, 100, 1)]     0         
_________________________________________________________________
conv2d (Conv2D)              (None, 100, 100, 256)     6656      
_________________________________________________________________
max_pooling2d (MaxPooling2D) (None, 50, 50, 256)       0         
_________________________________________________________________
conv2d_1 (Conv2D)            (None, 50, 50, 256)       1638656   
_________________________________________________________________
max_pooling2d_1 (MaxPooling2 (None, 25, 25, 256)       0         
_________________________________________________________________
conv2d_2 (Conv2D)            (None, 25, 25, 256)       1638656   
_________________________________________________________________
max_pooling2d_2 (MaxPooling2 (None, 13, 13, 256)       0         
_________________________________________________________________
conv2d_3 (Conv2D)            (None, 13, 13, 256)       1638656   
_________________________________________________________________
max_pooling2d_3 (MaxPooling2 (None, 7, 7, 256)         0         
_________________________________________________________________
conv2d_4 (Conv2D)            (None, 7, 7, 256)         1638656   
_________________________________________________________________
up_sampling2d (UpSampling2D) (None, 14, 14, 256)       0         
_________________________________________________________________
conv2d_5 (Conv2D)            (None, 10, 10, 256)       1638656   
_________________________________________________________________
up_sampling2d_1 (UpSampling2 (None, 20, 20, 256)       0         
_________________________________________________________________
conv2d_6 (Conv2D)            (None, 16, 16, 256)       1638656   
_________________________________________________________________
up_sampling2d_2 (UpSampling2 (None, 32, 32, 256)       0         
_________________________________________________________________
conv2d_7 (Conv2D)            (None, 28, 28, 256)       1638656   
_________________________________________________________________
up_sampling2d_3 (UpSampling2 (None, 56, 56, 256)       0         
_________________________________________________________________
flatten (Flatten)            (None, 802816)            0         
_________________________________________________________________
dense (Dense)                (None, 500)               401408500 
_________________________________________________________________
dense_1 (Dense)              (None, 10000)             5010000   
_________________________________________________________________
reshape (Reshape)            (None, 100, 100, 1)       0         
=================================================================
Total params: 417,895,748
Trainable params: 417,895,748
Non-trainable params: 0
_________________________________________________________________


==> shape_same_label/summary.txt <==
Model: "model"
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
input_1 (InputLayer)         [(None, 100, 100, 1)]     0         
_________________________________________________________________
conv2d (Conv2D)              (None, 100, 100, 256)     6656      
_________________________________________________________________
max_pooling2d (MaxPooling2D) (None, 50, 50, 256)       0         
_________________________________________________________________
conv2d_1 (Conv2D)            (None, 50, 50, 256)       1638656   
_________________________________________________________________
max_pooling2d_1 (MaxPooling2 (None, 25, 25, 256)       0         
_________________________________________________________________
conv2d_2 (Conv2D)            (None, 25, 25, 256)       1638656   
_________________________________________________________________
max_pooling2d_2 (MaxPooling2 (None, 13, 13, 256)       0         
_________________________________________________________________
conv2d_3 (Conv2D)            (None, 13, 13, 256)       1638656   
_________________________________________________________________
max_pooling2d_3 (MaxPooling2 (None, 7, 7, 256)         0         
_________________________________________________________________
conv2d_4 (Conv2D)            (None, 7, 7, 256)         1638656   
_________________________________________________________________
up_sampling2d (UpSampling2D) (None, 14, 14, 256)       0         
_________________________________________________________________
conv2d_5 (Conv2D)            (None, 10, 10, 256)       1638656   
_________________________________________________________________
up_sampling2d_1 (UpSampling2 (None, 20, 20, 256)       0         
_________________________________________________________________
conv2d_6 (Conv2D)            (None, 16, 16, 256)       1638656   
_________________________________________________________________
up_sampling2d_2 (UpSampling2 (None, 32, 32, 256)       0         
_________________________________________________________________
conv2d_7 (Conv2D)            (None, 28, 28, 256)       1638656   
_________________________________________________________________
up_sampling2d_3 (UpSampling2 (None, 56, 56, 256)       0         
_________________________________________________________________
flatten (Flatten)            (None, 802816)            0         
_________________________________________________________________
dense (Dense)                (None, 500)               401408500 
_________________________________________________________________
dense_1 (Dense)              (None, 10000)             5010000   
_________________________________________________________________
reshape (Reshape)            (None, 100, 100, 1)       0         
=================================================================
Total params: 417,895,748
Trainable params: 417,895,748
Non-trainable params: 0
_________________________________________________________________

